Cyclic Functional Mapping: Self-supervised correspondence between non-isometric deformable shapes

We present the first utterly self-supervised network for dense correspondence mapping between non-isometric shapes. The task of alignment in non-Euclidean domains is one of the most fundamental and crucial problems in computer vision. As 3D scanners can generate highly complex and dense models, the mission of finding dense mappings between those models is vital. The novelty of our solution is based on a cyclic mapping between metric spaces, where the distance between a pair of points should remain invariant after the full cycle. As the same learnable rules that generate the point-wise descriptors apply in both directions, the network learns invariant structures without any labels while coping with non-isometric deformations. We show here state-of-the-art-results by a large margin for a variety of tasks compared to known self-supervised and supervised methods.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> general_notes.txt <==
abstract - dan


intro - (alignment)
        domain -> photos - optical flow
                  volometric -> mainly medical deformation anomaly
                  point clouds -> slam (non rigid icp (live in R3) and intrinsic allignment(live on the manifolds)
                  features,optimal 

                  transports,spectral->functional maps,
                    gromov hausdorff
                    dan -> send history of the subject
        metric dependent -> dan send who and why
                            (not only features -> geometry dependent)

        deep  -> functional maps -> fmnet ->unsup 
       non metric -> conformal(lipman,mirela ben-chen), pose transfer(joint diagonalization), metric (scale and affine)
       here for the first time deep non-metric unsupervised back to the metric      
  
      meantion -> All the people from halimi intro, we need to add also
                          papers from bronsteins
                          kimmel, guibas(and take new papers of it and who he cited,lipman,)


background -
            manifolds and all
             functional maps(explain what is P, C, etc soft elignment)
            FMnet
            unsupervised ->gromof housdorm distance(dan paper on gromof in the affine paper, can show that distances of two points..)
 
ours-non metric
        back and forth, what are we solving here (not only isometric) - (placeholder for dan) - [unsupervised] how to explain a algorithm a local scale is the same person
       which problem we solve? local and deformations
       how to solve -> back forth and sketch deformation and backword deformation
     do we have infinity many solutions ->  placeholder for Dan (not all f and f^-1 (g)  does extally solve it. we can see it as a canonical representation -> theorem proof? if we had a scaling f, g will scale also)
     cost functions-> equations and explanations (explain what is P, C, etc soft elignment maybe in background and reference here)
    explain the network itself, each layer and it's explanation
           representation and the sketch

